OpenSkill: Open-World Self-Evolution for LLM Agents

Self-evolving agents requires adaptation after deployment, but existing approaches assume a usable learning loop, such as curated skills, successful trajectories, or verifier signals. Real open-world deployments may provide none of these, offering only a task prompt. In this work, we study open-world self-evolution, where an agent must build both its skills and its own verification signals from scratch, using open-world resources but no target-task supervision. We propose OpenSkill, a framework that bootstraps this loop: it acquires grounded knowledge and verification anchors from documentation, repositories, and the web, synthesizes them into transferable skills, and refines those skills against self-built virtual tasks grounded in the anchors rather than in target answers. The open world thus supplies both the knowledge to be learned and a supervision-independent practice environment, with target-task supervision reserved for final evaluation. Across three benchmarks and two target agents, OpenSkill attains the best automated pass rate while satisfying the no-supervision constraint. Analysis shows its skills transfer across models without model-specific adaptation, and its self-built verifier aligns with ground-truth outcomes despite never accessing them.

==> logos/README.txt <==
Affiliation logos for the title card
====================================

The title card (fairmeta.cls) shows a row of affiliation logos at the bottom-right,
defined by \titlelogos in main.tex via \onelogo{<file>}. Current mapping:

    lu.png        -> 1. Lehigh University
    uic.png       -> 2. University of Illinois Chicago
    ubc.jpg       -> 3. University of British Columbia   (JPEG: has a white bg)
    sf-logo.png   -> 4. Salesforce AI Research
    mgh.png       -> 5. Massachusetts General Hospital
    harvard.png   -> 5. Harvard Medical School

To change a logo, drop a new file here and update the \onelogo{...} list in main.tex.
- Logos are drawn at height 0.55cm (edit \onelogo in main.tex to resize).
- Prefer transparent-background PNG (or PDF) so the logo blends into the grey card;
  a JPEG shows a white rectangle (currently the case for ubc.jpg).
- Filenames are case-sensitive on some systems and graphicx only recognises
  lowercase extensions (.png, .jpg, .pdf) -- avoid uppercase like .PNG.

